Asteroseismology of solar-type stars

Until the last few decades, investigations of stellar interiors had been restricted to theoretical studies only constrained by observations of their global properties and external characteristics. However, in the last thirty years the field has been revolutionized by the ability to perform seismic investigations of stellar interiors. This revolution begun with the Sun, where helioseismology has been yielding information competing with what can be inferred about the Earth's interior from geoseismology. The last two decades have witnessed the advent of asteroseismology of solar-like stars, thanks to a dramatic development of new observing facilities providing the first reliable results on the interiors of distant stars. The coming years will see a huge development in this field. In this review we focus on solar-type stars, i.e., cool main-sequence stars where oscillations are stochastically excited by surface convection. After a short introduction and a historical overview of the discipline, we review the observational techniques generally used, and we describe the theory behind stellar oscillations in cool main-sequence stars. We continue with a complete description of the normal mode analyses through which it is possible to extract the physical information about the structure and dynamics of the stars. We then summarize the lessons that we have learned and discuss unsolved issues and questions that are still unanswered.

==> Table_1.txt <==
Title: Asteroseismology of Solar-type stars
Authors: Rafael A. García & Jerôme Ballot
Large frequency separations and effective temperatures used in Fig. 21
================================================================================
Byte-by-byte Description of file:
--------------------------------------------------------------------------------
Bytes  Format  Units	Label	Comment
--------------------------------------------------------------------------------
 1- 12  A10     ---	ID 	Identifier of the star (KIC, EPIC, HD...)    	      
 15-19  I4      K    	Teff	Effective temperature, In degrees Kelvin 		  
 21-28  F7.2    muHz	dnu 	Frequency Separation, micro muHz	  
 30-55  a28	---	Ref.	Reference for seismic parameters 		
--------------------------------------------------------------------------------
	 Sun   5777   135.00
     1430163   6796    84.60           Chaplin et al. 2014
     1435467   6433    70.80           Chaplin et al. 2014
     1725815   6550    55.40           Chaplin et al. 2014
     2010607   6361    42.50           Chaplin et al. 2014
     2309595   5238    39.30           Chaplin et al. 2014
     2450729   6029    61.90           Chaplin et al. 2014
     2837475   6688    75.10           Chaplin et al. 2014
     2849125   6158    41.40           Chaplin et al. 2014
     2852862   6417    53.80           Chaplin et al. 2014
     2865774   6074    62.70           Chaplin et al. 2014
     2991448   5836    61.10           Chaplin et al. 2014
     2998253   6333    89.00           Chaplin et al. 2014
     3112152   6282    63.90           Chaplin et al. 2014
     3112889   6433    53.30           Chaplin et al. 2014
     3115178   5046    28.30           Chaplin et al. 2014
     3123191   6568    89.80           Chaplin et al. 2014
     3223000   6198   115.50           Chaplin et al. 2014
     3236382   6831    74.80           Chaplin et al. 2014
     3241581   5770   122.90           Chaplin et al. 2014
     3329196   5161    29.60           Chaplin et al. 2014
     3344897   6630    46.50           Chaplin et al. 2014
     3424541   6475    41.50           Chaplin et al. 2014
     3427720   6023   119.90           Chaplin et al. 2014
     3429205   5116    24.10           Chaplin et al. 2014
     3430893   6270    79.10           Chaplin et al. 2014
     3437637   5483    48.00           Chaplin et al. 2014
     3438633   6432    55.80           Chaplin et al. 2014
     3456181   6732    52.00           Chaplin et al. 2014
     3534307   5781    78.20           Chaplin et al. 2014
     3545753   6206    43.20           Chaplin et al. 2014
     3547794   6825    67.70           Chaplin et al. 2014
     3630240   5256    18.30           Chaplin et al. 2014
     3633847   6122    61.10           Chaplin et al. 2014
     3633889   6452    97.70           Chaplin et al. 2014
     3642422   5325    29.40           Chaplin et al. 2014
     3643774   6029    76.40           Chaplin et al. 2014
     3656476   5684    93.30           Chaplin et al. 2014
     3657002   6006    80.10           Chaplin et al. 2014
     3661135   5603    54.50           Chaplin et al. 2014
     3730801   5894    74.60           Chaplin et al. 2014
     3733735   6711    92.80           Chaplin et al. 2014
     3735871   6176   122.70           Chaplin et al. 2014
     3761840   6236    34.40           Chaplin et al. 2014
     3854781   5705    62.30           Chaplin et al. 2014
     3942719   5736    45.90           Chaplin et al. 2014
     3952307   6210    51.60           Chaplin et al. 2014
     3952580   6115    36.40           Chaplin et al. 2014
     3967430   6622    86.60           Chaplin et al. 2014
     3967859   6211    93.60           Chaplin et al. 2014
     4038445   5327    31.30           Chaplin et al. 2014
     4049576   6066    51.90           Chaplin et al. 2014
     4064447   5755    19.20           Chaplin et al. 2014
     4072740   5015    18.20           Chaplin et al. 2014
     4165030   5758    61.80           Chaplin et al. 2014
     4243623   5094    31.90           Chaplin et al. 2014
     4247542   6440    73.10           Chaplin et al. 2014
     4252818   5630    69.20           Chaplin et al. 2014
     4346201   6147    55.60           Chaplin et al. 2014
     4347652   5043    17.40           Chaplin et al. 2014
     4351319   5001    24.00           Chaplin et al. 2014
     4378838   5053    24.10           Chaplin et al. 2014
     4446300   5410    50.00           Chaplin et al. 2014
     4450844   5968    72.90           Chaplin et al. 2014
     4457351   5483    60.80           Chaplin et al. 2014
     4465324   5850    86.20           Chaplin et al. 2014
     4465529   6345    73.20           Chaplin et al. 2014
     4543171   6129    71.00           Chaplin et al. 2014
     4554830   5466    85.60           Chaplin et al. 2014
     4571351   6000    79.50           Chaplin et al. 2014
     4571904   6069    44.20           Chaplin et al. 2014
     4577484   5424    47.00           Chaplin et al. 2014
     4586099   6383    61.50           Chaplin et al. 2014
     4638884   6662    61.20           Chaplin et al. 2014
     4641621   5684    30.60           Chaplin et al. 2014
     4646780   6856    59.30           Chaplin et al. 2014
     4672403   5779    60.30           Chaplin et al. 2014
     4739932   5876    60.90           Chaplin et al. 2014
     4755204   6073    70.40           Chaplin et al. 2014
     4756112   6182    37.20           Chaplin et al. 2014
     4841753   5966    50.20           Chaplin et al. 2014
     4842436   5688    72.60           Chaplin et al. 2014
     4846457   5885    42.10           Chaplin et al. 2014
     4915148   5026    35.30           Chaplin et al. 2014
     4918355   5003    27.10           Chaplin et al. 2014
     4931390   6557    92.60           Chaplin et al. 2014
     4947253   5953    52.60           Chaplin et al. 2014
     5021689   6262    63.20           Chaplin et al. 2014
     5033245   5086    26.00           Chaplin et al. 2014
     5084157   5803    87.30           Chaplin et al. 2014
     5095159   5192    35.00           Chaplin et al. 2014
     5095850   6836    46.70           Chaplin et al. 2014
     5110725   4869    21.30           Chaplin et al. 2014
     5184732   5841    95.70           Chaplin et al. 2014
     5214711   6194    60.10           Chaplin et al. 2014
     5253542   5770   108.40           Chaplin et al. 2014
     5265656   5099    35.30           Chaplin et al. 2014
     5309966   6356    73.20           Chaplin et al. 2014
     5344612   6359    65.50           Chaplin et al. 2014
     5353186   6166    47.40           Chaplin et al. 2014
     5371516   6350    55.60           Chaplin et al. 2014
     5390438   4814    21.20           Chaplin et al. 2014
     5429911   5303    28.10           Chaplin et al. 2014
     5431016   6601    48.50           Chaplin et al. 2014
     5431807   5285    28.40           Chaplin et al. 2014
     5450445   6212    57.30           Chaplin et al. 2014
     5468089   6728    57.20           Chaplin et al. 2014
     5512589   5789    68.20           Chaplin et al. 2014
     5516982   6444    83.40           Chaplin et al. 2014
     5523099   5488    41.80           Chaplin et al. 2014
     5530375   6210    35.30           Chaplin et al. 2014
     5543462   6246    90.50           Chaplin et al. 2014
     5596656   5248    20.30           Chaplin et al. 2014
     5603483   4876    22.00           Chaplin et al. 2014
     5607242   5689    40.30           Chaplin et al. 2014
     5629080   5203    27.70           Chaplin et al. 2014
     5636956   6369    55.40           Chaplin et al. 2014
     5683538   6366    42.00           Chaplin et al. 2014
     5686856   6125    62.30           Chaplin et al. 2014
     5689219   6574    64.80           Chaplin et al. 2014
     5689820   5114    41.00           Chaplin et al. 2014
     5723165   5290    34.50           Chaplin et al. 2014
     5773155   6317    61.70           Chaplin et al. 2014
     5773345   6214    57.70           Chaplin et al. 2014
     5822889   5220    20.10           Chaplin et al. 2014
     5892169   5295    29.90           Chaplin et al. 2014
     5950854   5913    97.40           Chaplin et al. 2014
     5955122   5930    49.20           Chaplin et al. 2014
     5961597   6492    59.80           Chaplin et al. 2014
     6034893   5381    20.90           Chaplin et al. 2014
     6035199   5271    23.70           Chaplin et al. 2014
     6047087   6189    93.80           Chaplin et al. 2014
     6049366   6220    60.40           Chaplin et al. 2014
     6064910   6508    43.90           Chaplin et al. 2014
     6106120   5329    35.10           Chaplin et al. 2014
     6116048   6072   100.90           Chaplin et al. 2014
     6119013   5447    26.10           Chaplin et al. 2014
     6129877   6064    92.20           Chaplin et al. 2014
     6145937   5391    41.50           Chaplin et al. 2014
     6232600   6435    95.90           Chaplin et al. 2014
     6287060   6020    80.20           Chaplin et al. 2014
     6290627   5247    22.20           Chaplin et al. 2014
     6308642   5610    42.50           Chaplin et al. 2014
     6363365   6282    86.30           Chaplin et al. 2014
     6370489   6302    51.90           Chaplin et al. 2014
     6421967   6464   103.90           Chaplin et al. 2014
     6430804   5076    25.30           Chaplin et al. 2014
     6448798   6349    42.90           Chaplin et al. 2014
     6450651   5995    64.20           Chaplin et al. 2014
     6505044   4996    20.70           Chaplin et al. 2014
     6508366   6499    51.60           Chaplin et al. 2014
     6520835   6146    49.70           Chaplin et al. 2014
     6529109   5806    59.90           Chaplin et al. 2014
     6530901   6374    78.60           Chaplin et al. 2014
     6531928   5333    31.20           Chaplin et al. 2014
     6587236   6067    32.10           Chaplin et al. 2014
     6592305   6132    46.80           Chaplin et al. 2014
     6593461   5817    90.80           Chaplin et al. 2014
     6593620   5791    67.70           Chaplin et al. 2014
     6603624   5612   110.40           Chaplin et al. 2014
     6605673   6222    68.00           Chaplin et al. 2014
     6612225   6374    60.20           Chaplin et al. 2014
     6671492   6103    42.10           Chaplin et al. 2014
     6679371   6598    50.20           Chaplin et al. 2014
     6688822   5563    47.10           Chaplin et al. 2014
     6689943   6011    80.70           Chaplin et al. 2014
     6693861   5937    46.70           Chaplin et al. 2014
     6766513   6594    51.30           Chaplin et al. 2014
     6802438   5313    34.80           Chaplin et al. 2014
     6806100   5286    45.10           Chaplin et al. 2014
     6837853   5886    89.80           Chaplin et al. 2014
     6848299   5437    56.70           Chaplin et al. 2014
     6853020   6437    54.80           Chaplin et al. 2014
     6863041   5570    41.90           Chaplin et al. 2014
     6933899   5841    72.20           Chaplin et al. 2014
     6947945   5572    43.90           Chaplin et al. 2014
     7019341   5723    81.00           Chaplin et al. 2014
     7038145   6074    43.00           Chaplin et al. 2014
     7103006   6421    59.50           Chaplin et al. 2014
     7107778   5129    31.40           Chaplin et al. 2014
     7133688   6400    59.70           Chaplin et al. 2014
     7174470   6119    46.80           Chaplin et al. 2014
     7206837   6392    78.90           Chaplin et al. 2014
     7216846   5124    28.80           Chaplin et al. 2014
     7264595   5778    36.30           Chaplin et al. 2014
     7282890   6341    46.00           Chaplin et al. 2014
     7296438   5749    88.60           Chaplin et al. 2014
     7376493   5803    74.90           Chaplin et al. 2014
     7383120   6048    85.60           Chaplin et al. 2014
     7386523   5796    48.30           Chaplin et al. 2014
     7429287   5802    71.20           Chaplin et al. 2014
     7448374   5676    44.40           Chaplin et al. 2014
     7465072   6192    68.80           Chaplin et al. 2014
     7529180   6682    85.70           Chaplin et al. 2014
     7530690   6836    97.60           Chaplin et al. 2014
     7534011   5491    57.30           Chaplin et al. 2014
     7584900   4955    21.70           Chaplin et al. 2014
     7591963   5966    59.20           Chaplin et al. 2014
     7611858   5926    75.70           Chaplin et al. 2014
     7622208   6606    59.20           Chaplin et al. 2014
     7628676   5182    29.10           Chaplin et al. 2014
     7668623   6277    46.50           Chaplin et al. 2014
     7680114   5800    85.10           Chaplin et al. 2014
     7700968   5982   102.60           Chaplin et al. 2014
     7739672   6069    66.10           Chaplin et al. 2014
     7771282   6407    72.60           Chaplin et al. 2014
     7799349   5038    33.70           Chaplin et al. 2014
     7799430   5120    31.10           Chaplin et al. 2014
     7800289   6422    33.50           Chaplin et al. 2014
     7833440   6327    66.20           Chaplin et al. 2014
     7870112   5656    70.00           Chaplin et al. 2014
     7871531   5378   153.30           Chaplin et al. 2014
     7880676   6269    53.70           Chaplin et al. 2014
     7910848   6074    73.30           Chaplin et al. 2014
     7914731   5633    34.60           Chaplin et al. 2014
     7938112   6520    62.50           Chaplin et al. 2014
     7940546   6350    58.50           Chaplin et al. 2014
     7970740   5394   173.60           Chaplin et al. 2014
     7976303   6304    51.70           Chaplin et al. 2014
     8006161   5264   149.30           Chaplin et al. 2014
     8012842   5849    95.80           Chaplin et al. 2014
     8016496   6446    55.00           Chaplin et al. 2014
     8018599   6013    28.20           Chaplin et al. 2014
     8019508   6211    37.70           Chaplin et al. 2014
     8026226   6319    34.50           Chaplin et al. 2014
     8027956   5967    65.30           Chaplin et al. 2014
     8045442   5853    31.80           Chaplin et al. 2014
     8106950   6098    64.10           Chaplin et al. 2014
     8114155   5761    73.70           Chaplin et al. 2014
     8150065   6265    88.50           Chaplin et al. 2014
     8172589   5600    46.70           Chaplin et al. 2014
     8174170   5983    46.30           Chaplin et al. 2014
     8174981   6065    53.90           Chaplin et al. 2014
     8176564   6109    77.40           Chaplin et al. 2014
     8179536   6418    95.00           Chaplin et al. 2014
     8179643   6280    56.40           Chaplin et al. 2014
     8179973   4949    22.80           Chaplin et al. 2014
     8216936   6437    58.60           Chaplin et al. 2014
     8228742   6130    61.80           Chaplin et al. 2014
     8241455   6262    41.80           Chaplin et al. 2014
     8249189   6432    68.10           Chaplin et al. 2014
     8289241   6306    95.10           Chaplin et al. 2014
     8298626   6211    91.40           Chaplin et al. 2014
     8321567   5744    71.00           Chaplin et al. 2014
     8360349   6258    41.00           Chaplin et al. 2014
     8367710   6352    56.10           Chaplin et al. 2014
     8377423   6059    52.70           Chaplin et al. 2014
     8379927   6034   120.50           Chaplin et al. 2014
     8391021   6250    79.70           Chaplin et al. 2014
     8394589   6251   109.50           Chaplin et al. 2014
     8408931   6252    34.00           Chaplin et al. 2014
     8414062   6578    69.50           Chaplin et al. 2014
     8416311   6446    48.80           Chaplin et al. 2014
     8420801   6506    67.40           Chaplin et al. 2014
     8424992   5807   121.00           Chaplin et al. 2014
     8435400   6322    44.60           Chaplin et al. 2014
     8491374   6520    57.50           Chaplin et al. 2014
     8493735   5965    38.70           Chaplin et al. 2014
     8493800   6241    83.60           Chaplin et al. 2014
     8499940   6023    69.40           Chaplin et al. 2014
     8516041   6214    96.30           Chaplin et al. 2014
     8524425   5667    59.40           Chaplin et al. 2014
     8547279   5174    25.60           Chaplin et al. 2014
     8561221   5229    29.60           Chaplin et al. 2014
     8574769   5437    71.40           Chaplin et al. 2014
     8579578   6308    50.10           Chaplin et al. 2014
     8621637   5737    57.10           Chaplin et al. 2014
     8656342   6074    71.40           Chaplin et al. 2014
     8677016   6248    92.30           Chaplin et al. 2014
     8694723   6351    75.30           Chaplin et al. 2014
     8696343   6178   110.10           Chaplin et al. 2014
     8702606   5511    39.90           Chaplin et al. 2014
     8738809   6058    48.70           Chaplin et al. 2014
     8776961   5777    64.70           Chaplin et al. 2014
     8802782   6089    44.90           Chaplin et al. 2014
     8817551   5720    42.70           Chaplin et al. 2014
     8868481   5779    40.40           Chaplin et al. 2014
     8915084   5817    79.10           Chaplin et al. 2014
     8938364   5965    85.80           Chaplin et al. 2014
     8940939   6343    77.40           Chaplin et al. 2014
     8950146   6374    94.90           Chaplin et al. 2014
     8952800   6122    53.60           Chaplin et al. 2014
     8956017   6605    62.20           Chaplin et al. 2014
     8981766   6237    63.10           Chaplin et al. 2014
     9005973   6131    82.60           Chaplin et al. 2014
     9025370   5659   132.80           Chaplin et al. 2014
     9026479   5601    42.40           Chaplin et al. 2014
     9026685   5618    62.20           Chaplin et al. 2014
     9049593   5788    86.30           Chaplin et al. 2014
     9051235   5669    49.40           Chaplin et al. 2014
     9073645   6438    43.70           Chaplin et al. 2014
     9073950   5281    20.50           Chaplin et al. 2014
     9093289   6285    87.10           Chaplin et al. 2014
     9098294   6020   108.80           Chaplin et al. 2014
     9116461   6470   104.70           Chaplin et al. 2014
     9119139   5475    61.00           Chaplin et al. 2014
     9138680   5990    41.60           Chaplin et al. 2014
     9139151   6134   117.20           Chaplin et al. 2014
     9139163   6405    81.30           Chaplin et al. 2014
     9143749   6075    65.00           Chaplin et al. 2014
     9150095   5028    18.00           Chaplin et al. 2014
     9158609   4964    25.20           Chaplin et al. 2014
     9163769   6438    81.20           Chaplin et al. 2014
     9201604   5230    26.30           Chaplin et al. 2014
     9202077   6119    58.20           Chaplin et al. 2014
     9204313   5853    74.20           Chaplin et al. 2014
     9206432   6494    84.70           Chaplin et al. 2014
     9225600   6262    64.80           Chaplin et al. 2014
     9226926   7149    73.20           Chaplin et al. 2014
     9266926   5971    75.30           Chaplin et al. 2014
     9273544   6125    75.50           Chaplin et al. 2014
     9287845   6488    46.90           Chaplin et al. 2014
     9289275   6227    66.40           Chaplin et al. 2014
     9292130   6176    49.00           Chaplin et al. 2014
     9328372   6572    67.40           Chaplin et al. 2014
     9335972   5784    46.20           Chaplin et al. 2014
     9353712   6416    51.30           Chaplin et al. 2014
     9353859   5284    24.00           Chaplin et al. 2014
     9390670   6246    70.60           Chaplin et al. 2014
     9394953   6018    65.30           Chaplin et al. 2014
     9402223   6350    38.90           Chaplin et al. 2014
     9410862   6230   107.00           Chaplin et al. 2014
     9414381   5495    48.90           Chaplin et al. 2014
     9414417   6278    60.30           Chaplin et al. 2014
     9446628   6298    56.10           Chaplin et al. 2014
     9451741   5835    94.40           Chaplin et al. 2014
     9455860   6716    71.70           Chaplin et al. 2014
     9457728   6390    59.70           Chaplin et al. 2014
     9458636   6220    67.50           Chaplin et al. 2014
     9468847   6064    61.50           Chaplin et al. 2014
     9512063   5977    49.90           Chaplin et al. 2014
     9542776   6343    40.80           Chaplin et al. 2014
     9574283   5431    30.00           Chaplin et al. 2014
     9579208   6422    61.70           Chaplin et al. 2014
     9641837   6270    47.20           Chaplin et al. 2014
     9664694   6080    41.20           Chaplin et al. 2014
     9693187   5790    79.70           Chaplin et al. 2014
     9696358   6321    51.90           Chaplin et al. 2014
     9697131   6491    60.20           Chaplin et al. 2014
     9700430   6111    78.90           Chaplin et al. 2014
     9702369   6431    93.60           Chaplin et al. 2014
     9702752   5770    67.20           Chaplin et al. 2014
     9715099   6225    40.70           Chaplin et al. 2014
     9754284   6182    73.80           Chaplin et al. 2014
     9757640   5506    61.70           Chaplin et al. 2014
     9762786   6482    56.90           Chaplin et al. 2014
     9768011   6630    57.00           Chaplin et al. 2014
     9778067   6433    50.00           Chaplin et al. 2014
     9787965   6200    53.40           Chaplin et al. 2014
     9788260   5354    29.30           Chaplin et al. 2014
     9791157   5852    54.40           Chaplin et al. 2014
     9812421   5265    27.70           Chaplin et al. 2014
     9812850   6407    64.90           Chaplin et al. 2014
     9821513   6550    60.00           Chaplin et al. 2014
     9880787   6074    51.30           Chaplin et al. 2014
     9893470   5936    28.10           Chaplin et al. 2014
     9897838   5179    33.50           Chaplin et al. 2014
     9903271   4907    24.20           Chaplin et al. 2014
     9908400   6000    36.10           Chaplin et al. 2014
     9955598   5434   152.50           Chaplin et al. 2014
     9962623   5913    82.20           Chaplin et al. 2014
    10003270   6594    42.80           Chaplin et al. 2014
    10016239   6482   102.70           Chaplin et al. 2014
    10018963   6271    55.50           Chaplin et al. 2014
    10019747   5769    66.70           Chaplin et al. 2014
    10024648   6409    56.50           Chaplin et al. 2014
    10025841   5738    75.50           Chaplin et al. 2014
    10068307   6332    53.90           Chaplin et al. 2014
    10070754   6550   102.30           Chaplin et al. 2014
    10074716   6064    83.30           Chaplin et al. 2014
    10079226   6078   116.40           Chaplin et al. 2014
    10081026   6503    43.40           Chaplin et al. 2014
    10088136   5301    24.80           Chaplin et al. 2014
    10118942   6362    46.20           Chaplin et al. 2014
    10129349   6699    81.10           Chaplin et al. 2014
    10130724   5648   112.90           Chaplin et al. 2014
    10130853   4945    20.30           Chaplin et al. 2014
    10147635   6155    37.40           Chaplin et al. 2014
    10162436   6346    55.60           Chaplin et al. 2014
    10186764   6488    68.40           Chaplin et al. 2014
    10202294   5803    57.80           Chaplin et al. 2014
    10214328   6923    59.90           Chaplin et al. 2014
    10215584   5995   114.70           Chaplin et al. 2014
    10272858   5208    23.10           Chaplin et al. 2014
    10272923   5078    30.70           Chaplin et al. 2014
    10290021   6215    54.60           Chaplin et al. 2014
    10295224   6091    38.70           Chaplin et al. 2014
    10319352   5659    78.60           Chaplin et al. 2014
    10322381   6464    86.60           Chaplin et al. 2014
    10324098   6370    49.60           Chaplin et al. 2014
    10351059   6530    65.00           Chaplin et al. 2014
    10355856   6558    66.80           Chaplin et al. 2014
    10385708   6036    64.40           Chaplin et al. 2014
    10394814   5156    25.40           Chaplin et al. 2014
    10398597   6412    57.60           Chaplin et al. 2014
    10417911   5545    56.10           Chaplin et al. 2014
    10454113   6197   103.80           Chaplin et al. 2014
    10462940   6265   103.50           Chaplin et al. 2014
    10491771   6601    81.10           Chaplin et al. 2014
    10516096   6123    84.60           Chaplin et al. 2014
    10518551   6242    50.00           Chaplin et al. 2014
    10593351   5927    31.90           Chaplin et al. 2014
    10610027   6704    85.90           Chaplin et al. 2014
    10644253   6069   123.60           Chaplin et al. 2014
    10655953   6594   105.60           Chaplin et al. 2014
    10670371   5334    31.30           Chaplin et al. 2014
    10709834   6754    67.20           Chaplin et al. 2014
    10712891   5358    31.30           Chaplin et al. 2014
    10717090   5817    77.40           Chaplin et al. 2014
    10727922   6319    55.40           Chaplin et al. 2014
    10731424   6432    37.60           Chaplin et al. 2014
    10732098   5796    62.10           Chaplin et al. 2014
    10794845   6398   116.30           Chaplin et al. 2014
    10858780   5672    77.00           Chaplin et al. 2014
    10873176   6517    49.60           Chaplin et al. 2014
    10909629   6501    49.40           Chaplin et al. 2014
    10923629   6195    42.50           Chaplin et al. 2014
    10937782   5199    19.30           Chaplin et al. 2014
    10959362   5806    46.00           Chaplin et al. 2014
    10963065   6316   103.00           Chaplin et al. 2014
    10971974   6030   106.20           Chaplin et al. 2014
    10972252   6237    44.40           Chaplin et al. 2014
    10972873   5928    58.20           Chaplin et al. 2014
    10976896   5628    45.00           Chaplin et al. 2014
    10990438   5226    20.80           Chaplin et al. 2014
    11021413   5452    48.50           Chaplin et al. 2014
    11026764   5722    50.50           Chaplin et al. 2014
    11027406   6250    88.20           Chaplin et al. 2014
    11074380   5154    35.10           Chaplin et al. 2014
    11075448   6470    78.10           Chaplin et al. 2014
    11075456   6513    84.70           Chaplin et al. 2014
    11081729   6605    89.90           Chaplin et al. 2014
    11082784   5923    46.30           Chaplin et al. 2014
    11083308   6234    51.20           Chaplin et al. 2014
    11098033   6358    46.60           Chaplin et al. 2014
    11127479   5998    90.60           Chaplin et al. 2014
    11133100   6222    43.10           Chaplin et al. 2014
    11137075   5604    65.20           Chaplin et al. 2014
    11138101   6218    43.80           Chaplin et al. 2014
    11188219   6024    95.60           Chaplin et al. 2014
    11189107   6795    47.00           Chaplin et al. 2014
    11193681   5697    42.10           Chaplin et al. 2014
    11229052   6495    84.00           Chaplin et al. 2014
    11244118   5618    71.30           Chaplin et al. 2014
    11253226   6682    77.20           Chaplin et al. 2014
    11294717   5640    58.80           Chaplin et al. 2014
    11307875   5136    19.90           Chaplin et al. 2014
    11389393   6174    60.50           Chaplin et al. 2014
    11389437   6158    67.80           Chaplin et al. 2014
    11401156   5115    36.00           Chaplin et al. 2014
    11401708   5859    40.00           Chaplin et al. 2014
    11414712   5673    43.50           Chaplin et al. 2014
    11453915   6608   110.30           Chaplin et al. 2014
    11454149   6435   114.70           Chaplin et al. 2014
    11456910   6386    68.70           Chaplin et al. 2014
    11460626   6176    47.30           Chaplin et al. 2014
    11467550   6146    54.30           Chaplin et al. 2014
    11496573   5218    23.20           Chaplin et al. 2014
    11502597   5798    69.60           Chaplin et al. 2014
    11506988   6438    58.70           Chaplin et al. 2014
    11507653   5916    70.00           Chaplin et al. 2014
    11554100   4913    21.10           Chaplin et al. 2014
    11558593   5309    28.50           Chaplin et al. 2014
    11611414   6279    68.30           Chaplin et al. 2014
    11620833   5026    22.30           Chaplin et al. 2014
    11674236   5413    50.70           Chaplin et al. 2014
    11708273   5959    72.80           Chaplin et al. 2014
    11709205   4882    18.80           Chaplin et al. 2014
    11713510   5941    68.90           Chaplin et al. 2014
    11717120   5209    37.40           Chaplin et al. 2014
    11722551   4997    43.70           Chaplin et al. 2014
    11723674   6246    41.40           Chaplin et al. 2014
    11757831   6754    64.10           Chaplin et al. 2014
    11771760   6075    32.40           Chaplin et al. 2014
    11802939   6045    36.70           Chaplin et al. 2014
    11802968   5083    33.90           Chaplin et al. 2014
    11809558   5089    30.50           Chaplin et al. 2014
    11817562   6247    41.10           Chaplin et al. 2014
    11862119   6271    79.30           Chaplin et al. 2014
    11873252   5199    20.60           Chaplin et al. 2014
    11911418   5629    36.50           Chaplin et al. 2014
    11919192   6788    46.80           Chaplin et al. 2014
    11962180   6329    56.10           Chaplin et al. 2014
    11968749   5136    18.50           Chaplin et al. 2014
    11971746   5952    90.80           Chaplin et al. 2014
    12009504   6270    88.50           Chaplin et al. 2014
    12011630   5817   129.30           Chaplin et al. 2014
    12020532   5392    23.00           Chaplin et al. 2014
    12055375   5991    73.90           Chaplin et al. 2014
    12058443   4986    24.40           Chaplin et al. 2014
    12069127   6476    48.20           Chaplin et al. 2014
    12069569   6357    44.70           Chaplin et al. 2014
    12117868   6160    93.70           Chaplin et al. 2014
    12156916   6546    76.60           Chaplin et al. 2014
    12253255   6457    46.90           Chaplin et al. 2014
    12258514   5990    74.80           Chaplin et al. 2014
    12265063   6189    67.90           Chaplin et al. 2014
    12304142   6186    63.90           Chaplin et al. 2014
    12307366   5064    21.50           Chaplin et al. 2014
    12317678   6549    63.30           Chaplin et al. 2014
    12366681   6188    38.90           Chaplin et al. 2014
    12507240   6157    58.80           Chaplin et al. 2014
    12508433   5257    45.30           Chaplin et al. 2014
    12735580   6170    61.10           Chaplin et al. 2014
     3632418   5838    60.90           Chaplin et al. 2014
     4574610   5970    34.90           Chaplin et al. 2014
     4914923   5415    88.60           Chaplin et al. 2014
     5774694   5438   140.20           Chaplin et al. 2014
     5939450   5973    33.90           Chaplin et al. 2014
     6106415   5639   104.10           Chaplin et al. 2014
     6225718   5866   105.80           Chaplin et al. 2014
     6442183   5266    64.20           Chaplin et al. 2014
     7218053   5985    40.50           Chaplin et al. 2014
     7341231   5215    29.20           Chaplin et al. 2014
     7747078   5418    53.90           Chaplin et al. 2014
     8751420   4809    34.70           Chaplin et al. 2014
     8760414   5612   117.40           Chaplin et al. 2014
    11070918   6378    67.20           Chaplin et al. 2014
    12352180   5729    57.30           Chaplin et al. 2014
    11395018   5660    47.76            Mathur et al. 2011
    11234888   6240    41.74            Mathur et al. 2011
    10273246   6380    48.20          Campante et al. 2011
    10920273   5880    57.30          Campante et al. 2011
     7510397   6231    63.80       Appourchaux et al. 2015
     7510397   6231   104.20       Appourchaux et al. 2015
    10124866   5830   146.79             White et al. 2017
    10124866   5740   155.42             White et al. 2017
    11918630   6715    83.90             Guzik et al. 2016
   16 Cyg. a   5825   103.40            Davies et al. 2015
   16 Cyg. b   5750   116.80            Davies et al. 2015
     8561221   5290    29.88           García et al. 2014
     7341231   5233    28.90         Deheuvels et al. 2012
     3425851   6343    92.60            Davies et al. 2016
     3544595   5669   145.77            Davies et al. 2016
     3632418   6305    60.86            Davies et al. 2016
     4141376   6134   128.80            Davies et al. 2016
     4143755   5622    77.20            Davies et al. 2016
     4349452   6270    98.27            Davies et al. 2016
     4914423   5845    81.50            Davies et al. 2016
     5094751   5952    91.10            Davies et al. 2016
     5866724   6169    89.56            Davies et al. 2016
     6196457   5871    66.60            Davies et al. 2016
     6278762   5046   179.64            Davies et al. 2016
     6521045   5825    77.00            Davies et al. 2016
     7199397   5824    38.90            Davies et al. 2016
     7670943   6463    88.60            Davies et al. 2016
     8077137   6105    68.80            Davies et al. 2016
     8292840   6205    92.85            Davies et al. 2016
     8349582   5699    83.60            Davies et al. 2016
     8478994   5417   178.70            Davies et al. 2016
     8494142   6144    61.80            Davies et al. 2016
     8554498   5945    61.98            Davies et al. 2016
     8684730   5924    52.20            Davies et al. 2016
     8866102   6325    94.50            Davies et al. 2016
     9414417   6253    60.05            Davies et al. 2016
     9592705   6174    53.54            Davies et al. 2016
     9955598   5460   153.18            Davies et al. 2016
    10514430   5784    70.00            Davies et al. 2016
    10586004   5770    69.20            Davies et al. 2016
    10666592   6350    59.22            Davies et al. 2016
    10963065   6104   103.20            Davies et al. 2016
    11133306   5982    95.00            Davies et al. 2016
    11295426   5793   101.57            Davies et al. 2016
    11401755   5960    67.90            Davies et al. 2016
    11807274   6225    75.71            Davies et al. 2016
    11853905   5781    74.40            Davies et al. 2016
    11904151   5647   118.20            Davies et al. 2016
     2306756   5543    70.40             Huber et al. 2013
     3102384   5739   124.30             Huber et al. 2013
     3425851   6343    92.60             Huber et al. 2013
     3531558   5747    86.80             Huber et al. 2013
     3544595   5669   145.77             Huber et al. 2013
     3632418   6131    60.86             Huber et al. 2013
     3640905   4991    30.63             Huber et al. 2013
     4060815   5055    22.33             Huber et al. 2013
     4141376   6134   128.80             Huber et al. 2013
     4143755   5622    77.20             Huber et al. 2013
     4349452   6270    98.27             Huber et al. 2013
     4476423   4553     5.09             Huber et al. 2013
     4914423   5845    81.50             Huber et al. 2013
     5088536   5884   109.60             Huber et al. 2013
     5094751   5952    91.10             Huber et al. 2013
     5108214   5844    41.34             Huber et al. 2013
     5511081   5923    63.30             Huber et al. 2013
     5513648   5904    78.60             Huber et al. 2013
     5514383   6184   113.30             Huber et al. 2013
     5561278   6081    56.20             Huber et al. 2013
     5652983   5198    29.27             Huber et al. 2013
     5780885   6027    56.40             Huber et al. 2013
     5866724   6169    89.56             Huber et al. 2013
     6032981   5254     0.00             Huber et al. 2013
     6196457   5871    66.60             Huber et al. 2013
     6268648   6044    88.90             Huber et al. 2013
     6448890   4840    17.40             Huber et al. 2013
     6470149   5015     9.59             Huber et al. 2013
     6521045   5825    77.00             Huber et al. 2013
     6528464   5588    75.40             Huber et al. 2013
     7051180   5302    40.05             Huber et al. 2013
     7199397   5896    38.63             Huber et al. 2013
     7215603   6173    82.40             Huber et al. 2013
     7277317   4883    33.00             Huber et al. 2013
     7449136   6099    76.40             Huber et al. 2013
     7670943   6463    88.60             Huber et al. 2013
     8077137   6072    68.80             Huber et al. 2013
     8179973   5009    22.93             Huber et al. 2013
     8219268   4605     9.39             Huber et al. 2013
     8292840   6239    92.85             Huber et al. 2013
     8349582   5699    83.60             Huber et al. 2013
     8478994   5417   178.70             Huber et al. 2013
   201367296   5746    64.80              Lund et al. 2017
   201367904   6241    51.60              Lund et al. 2017
   201820830   6276    67.20              Lund et al. 2017
   201860743   5998    56.10              Lund et al. 2017
   204506926   5570    84.40              Lund et al. 2017
   204356572   6349    79.60              Lund et al. 2017
   204550630   6374    90.40              Lund et al. 2017
   204624076   6336    59.40              Lund et al. 2017
   204926239   6238    41.50              Lund et al. 2017
   205917956   5163    33.60              Lund et al. 2017
   205962429   6216    60.60              Lund et al. 2017
   205967173   5016    31.50              Lund et al. 2017
   205974115   6224    89.60              Lund et al. 2017
   205979004   5831    42.80              Lund et al. 2017
   205995584   6451    67.20              Lund et al. 2017
   206009487   6030    74.90              Lund et al. 2017
   206064678   5326   138.90              Lund et al. 2017
   206064711   6612    74.20              Lund et al. 2017
   206070413   6528    79.20              Lund et al. 2017
   206078331   5861   111.20              Lund et al. 2017
   206088888   6029    94.40              Lund et al. 2017
   206094605   6513    55.70              Lund et al. 2017
   206107253   6479    95.20              Lund et al. 2017
   206108325   6319    48.30              Lund et al. 2017
   206184719   5911    36.70              Lund et al. 2017
   206245055   5917   138.90              Lund et al. 2017
   206289767   6343    52.20              Lund et al. 2017
   206368174   6246    63.90              Lund et al. 2017
   206371648   5327   137.00              Lund et al. 2017
   206445085   5758    58.30              Lund et al. 2017
   206453540   6494    61.30              Lund et al. 2017
   206189649   6049    52.20              Lund et al. 2017
   206201061   6471    58.00              Lund et al. 2017
    HD 89345   5420    67.00         Van Eylen et al. 2018
   210444167   6711    86.20              Lund et al. 2016
   210499243   6771    79.60              Lund et al. 2016
    HD 42618   5765   142.50           Barban et al. 2013 
    HD 43587   5947   106.80           Boumier et al. 2014
    HD 49385   6095    56.50         Deheuvels et al. 2010
    HD 49933   6530    85.53       Appourchaux et al. 2008
    HD 55265   6100    98.30            Ballot et al. 2011
   HD 169392   5985    56.32            Mathur et al. 2013
   HD 170987   6540    55.20            Mathur et al. 2010
   HD 175726   6000    97.00             Mosser e al. 2009
   HD 181420   6580    75.20            Barban et al. 2009
   HD 181906   6300    87.50            Garcia et al. 2009
   HD 175272   6675    74.90              Ozel et al. 2013
 alpha Cen A   5810   106.20       Kjeldsen & Bedding 2005
 alpha Cen B   5260   161.40       Kjeldsen & Bedding 2005
   delta Pav   5635    93.00       Kjeldsen & Bedding 2005
    beta Hyi   5872    57.50       Kjeldsen & Bedding 2005
      18 Sco   5813   134.40             Bazot et al. 2012
      mu Her   5560    64.20           Bonnano et al. 2008
     Procyon   6530    56.20           Bedding et al. 2010
     Gam Pav   6070   120.30            Mosser et al. 2008
   Gamma Ser   6313    90.00          Kjeldsen et al. 2008
   alpha For   6199    60.00          Kjeldsen et al. 2008
    Beta Aql   5163    30.00          Kjeldsen et al. 2008
      nu Ind   5381    25.10          Kjeldsen et al. 2008
     Tau Cet   5321   169.60          Teixeira et al. 2008
      Mu Ara   5786    90.00            Bouchy et al. 2005
     eta boo   5354   161.70    Carrier & Eggenberger 2006
    Beta Vir   6109    74.00            Martic et al. 2004

